Sample-efficient estimation of entanglement entropy through supervised learning

We explore a supervised machine learning approach to estimate the entanglement entropy of multi-qubit systems from few experimental samples. We put a particular focus on estimating both aleatoric and epistemic uncertainty of the network's estimate and benchmark against the best known conventional estimation algorithms. For states that are contained in the training distribution, we observe convergence in a regime of sample sizes in which the baseline method fails to give correct estimates, while extrapolation only seems possible for regions close to the training regime. As a further application of our method, highly relevant for quantum simulation experiments, we estimate the quantum mutual information for non-unitary evolution by training our model on different noise strengths.

==> justification.txt <==
[Max. 100 Words]
Moritz v2:
While entanglement in quantum many-body systems allows to explain numerous phenomena, its experimental extraction is highly challenging incuring an infeasible sample complexity for currently available quantum devices even for systems of small- to mediocre size. We harness recent breakthroughs in deep learning to find mappings between a set of samples of a quantum state and its associated entanglement entropy, significantly reducing the required number of samples compared to the baseline, making the quantification of entanglement using today's quantum simulators a viable aim. We also study non-unitary evolutions, further motivating the usage of our algorithm in experimental settings.

Martin v2:
As entanglement is central to questions of, e.g., quantum thermalization, information scrambling, quantum supremacy, metrology, and quantum phase transitions, efficient tools for its detection are crucial for the understanding of quantum phenomena. We harness recent breakthroughs in deep learning to predict a quantum state's entanglement entropy from few experimental samples, thereby significantly extending the range of system sizes for which entanglement quantification is realistically feasible using state-of-the-art quantum simulators. We deem our method highly attractive to experimentalists as it allows estimating statistical errors and performs well in extracting quantum mutual information in the presence of realistic experimental noise.


Why should this be published in PRL (high impact, relevant to broad audience, trasformational aspect)?
So far entanglement entropy only measurable for very small system sizes. We extend the range with our method. This makes accessible study of scaling i.e. many phenomena. Widely applicable. Highlight error quantification. Expect experimental follow ups.

suggested referees:
Juan Carrasquilla
Filippo Vicentini
Florian Marquardt
Annabelle Bohrdt
Marin Bukov

arxiv: 
quant-ph (primary)
cond-mat.quant-gas

subject headings:
machine learning
https://physh.org/concepts/5f042072-e281-48f0-8092-ea2fe2c29c26

quantum simulation
https://physh.org/concepts/200ea9a8-54ca-4f8f-a7e1-f186bb326056

entanglement detection
https://physh.org/concepts/2391532a-95f1-4c6d-a4ae-fadd54a03043

entanglement entropy
https://physh.org/concepts/4a7f1f86-7981-41d1-bfbb-6d0d4e28db65
